Optimizing Trajectory-Trees in Belief Space: An Application from Model Predictive Control to Task and Motion Planning

This paper explores the benefits of computing arborescent trajectories (trajectory-trees) instead of commonly used sequential trajectories for partially observable robotic planning problems. In such environments, a robot infers knowledge from observations, and the optimal course of action depends on these observations. Trajectory-trees, optimized in belief space, naturally capture this dependency by branching where the belief state is expected to evolve into multiple distinct scenarios, such as upon receiving an observation. Unlike sequential trajectories, which model a single forward evolution of the system, trajectory-trees capture multiple possible contingencies. First, we focus on Model Predictive Control (MPC) and demonstrate the benefits of planning tree-like trajectories. We formulate the control problem as the optimization of a tree with a single branching (PO-MPC). This improves performance by reducing control costs through more informed planning. To satisfy the real-time constraints of MPC, we develop an optimization algorithm called Distributed Augmented Lagrangian (D-AuLa), which leverages the decomposability of the PO-MPC formulation to parallelize and accelerate the optimization. We apply the method to both linear and non-linear MPC problems using autonomous driving examples. Second, we address Task And Motion Planning (TAMP), and introduce a planner (PO-LGP) reasoning on decision trees at task level, and trajectory-trees at motion-planning level. This approach builds upon the Logic-Geometric-Programming Framework (LGP) and extends it to partially observable problems. The experiments show the method's applicability to problems with a small belief state size, and scales to larger problems by optimizing explorative policies, which are used as macro-actions in an overarching task plan.

==> plots/1_pedestrian/execution_time_dec_qp_100.dat <==
# n execution time (ms)
  2 7.566
  3 8.383
  4 8.402
  5 8.277
  6 9.975
  7 10.57
  8 10.153
  9 12.795
  10 12.406
  11 14.924
  12 14.498
  13 15.011
  14 18.25
  15 18.784
  16 18.625
  17 17.428
  18 19.561
  19 20.222
  20 20.284
  21 21.575
  22 23.836
  23 24.663
  24 26.467
  25 28.862
  26 29.504
  27 29.734
  28 32.375
  29 32.642
  30 36.547
  31 39.574
  32 37.558
  33 39.97
  34 40.093
  35 43.342
  36 44.92
  37 47.903
  38 47.646
  39 54.453
  40 56.312
  41 58.873
  42 69.963
  43 70.763
  44 66.552
  45 62.143
  46 65.234
  47 70.347
  48 67.23
  49 75.285
  50 74.06
  51 73.881
  52 72.895
  53 71.213
  54 84.068
  55 81.011
  56 82.39
  57 84.081
  58 98.151
  59 107.064
  60 111.651
  61 105.191
  62 85.671
  63 96.321
  64 97.474
  65 100.193
  66 103.006
  67 106.035
  68 100.86
  69 103.573
  70 107.056
  71 110.484
  72 113.208
  73 114.73
  74 116.975
  75 116.441
  76 123.199
  77 116.516
  78 128.887
  79 127.703
  80 131.585
  81 131.127
  82 130.626
  83 134.638
  84 139.918
  85 140.413
  86 137.753
  87 149.627
  88 154.345
  89 152.355
  90 143.939
  91 165.809
  92 170.509
  93 153.904
  94 154.308
  95 157.405
  96 161.276
  97 166.549
  98 171.374
  99 173.019
  100 180.489


==> plots/1_pedestrian/execution_time_joint_qp_100.dat <==
# n execution time (ms)
  2 10.32
  3 27.067
  4 35.487
  5 55.688
  6 87.758
  7 114.554
  8 134.961
  9 217.663
  10 300.553
  11 315.364
  12 351.122
  13 593.849
  14 689.857
  15 795.138
  16 955.043
  17 1177.02
  18 1259.3
  19 1403.43
  20 1543.71
  21 1462.09
  22 1670.95
  23 1943.19
  24 2343.55
  25 2597.16
  26 4184.14
  27 4970.04
  28 5990.05
  29 6179.88
  30 6845.07
  31 7727.6
  32 8260.59
  33 8872.74
  34 9591.28
  35 10333
  36 11508.3
  37 12174.3
  38 13310.6
  39 14307.2
  40 16142.6
  41 16678
  42 17643.5
  43 18835.2
  44 18954.2
  45 20431.1
  46 22387.7
  47 23656.7
  48 24932.1
  49 26983.6
  50 29022.3
  51 35105.9
  52 37753.6
  53 35292.6
  54 38234.3
  55 37880.9
  56 40772.4
  57 41188.6
  58 43404
  59 47615.8
  60 50181.3
  61 51932.5
  62 53643.8
  63 58540.3
  64 59970
  65 61270.1
  66 63292.2
  67 72208.4
  68 70042
  69 76078.8
  70 76467.5
  71 78708.9
  72 84773.8
  73 87401.5
  74 105682
  75 97965.1
  76 98097.8
  77 101552
  78 105404
  79 111017
  80 115196
  81 120117
  82 123665
  83 129336
  84 152458
  85 148240
  86 154420
  87 150834
  88 171819
  89 169695
  90 176180
  91 185400
  92 185673
  93 212513
  94 196516
  95 204851
  96 208131


==> plots/2_slalom/execution_time_dec.dat <==
# n execution time (ms)
  2 38.88
  4 59.6
  8 90.8
  16 206
  32 395


==> plots/2_slalom/execution_time_dec_joint.dat <==
# n execution time (ms)
  2 54
  4 165.6
  8 225.6
  16 578
  32 1065

